Approximate dynamic programming with $(\min,+)$ linear function approximation for Markov decision processes

Markov Decision Processes (MDP) is an useful framework to cast optimal sequential decision making problems. Given any MDP the aim is to find the optimal action selection mechanism i.e., the optimal policy. Typically, the optimal policy ($u^*$) is obtained by substituting the optimal value-function ($J^*$) in the Bellman equation. Alternately $u^*$ is also obtained by learning the optimal state-action value function $Q^*$ known as the $Q$ value-function. However, it is difficult to compute the exact values of $J^*$ or $Q^*$ for MDPs with large number of states. Approximate Dynamic Programming (ADP) methods address this difficulty by computing lower dimensional approximations of $J^*$/$Q^*$. Most ADP methods employ linear function approximation (LFA), i.e., the approximate solution lies in a subspace spanned by a family of pre-selected basis functions. The approximation is obtain via a linear least squares projection of higher dimensional quantities and the $L_2$ norm plays an important role in convergence and error analysis. In this paper, we discuss ADP methods for MDPs based on LFAs in $(\min,+)$ algebra. Here the approximate solution is a $(\min,+)$ linear combination of a set of basis functions whose span constitutes a subsemimodule. Approximation is obtained via a projection operator onto the subsemimodule which is different from linear least squares projection used in ADP methods based on conventional LFAs. MDPs are not $(\min,+)$ linear systems, nevertheless, we show that the monotonicity property of the projection operator helps us to establish the convergence of our ADP schemes. We also discuss future directions in ADP methods for MDPs based on the $(\min,+)$ LFAs.

==> V.dat <==
1.000000e+00	 8.932156e+01
2.000000e+00	 8.922442e+01
3.000000e+00	 8.827976e+01
4.000000e+00	 8.821732e+01
5.000000e+00	 8.513714e+01
6.000000e+00	 8.832821e+01
7.000000e+00	 8.729175e+01
8.000000e+00	 8.628551e+01
9.000000e+00	 8.714101e+01
1.000000e+01	 8.825433e+01
1.100000e+01	 8.727973e+01
1.200000e+01	 8.933703e+01
1.300000e+01	 8.912381e+01
1.400000e+01	 8.720759e+01
1.500000e+01	 8.919151e+01
1.600000e+01	 8.932333e+01
1.700000e+01	 8.629507e+01
1.800000e+01	 8.423031e+01
1.900000e+01	 8.920835e+01
2.000000e+01	 8.523726e+01
2.100000e+01	 8.834420e+01
2.200000e+01	 8.938856e+01
2.300000e+01	 8.927798e+01
2.400000e+01	 8.621969e+01
2.500000e+01	 8.828431e+01
2.600000e+01	 8.719290e+01
2.700000e+01	 8.922865e+01
2.800000e+01	 8.714704e+01
2.900000e+01	 8.921916e+01
3.000000e+01	 8.921527e+01
3.100000e+01	 8.719200e+01
3.200000e+01	 8.621498e+01
3.300000e+01	 8.938288e+01
3.400000e+01	 8.919566e+01
3.500000e+01	 8.837103e+01
3.600000e+01	 8.625943e+01
3.700000e+01	 8.808649e+01
3.800000e+01	 8.928114e+01
3.900000e+01	 8.922344e+01
4.000000e+01	 8.914998e+01
4.100000e+01	 8.623931e+01
4.200000e+01	 8.718124e+01
4.300000e+01	 8.828083e+01
4.400000e+01	 8.817732e+01
4.500000e+01	 8.921870e+01
4.600000e+01	 8.823083e+01
4.700000e+01	 8.826527e+01
4.800000e+01	 8.924903e+01
4.900000e+01	 8.934553e+01
5.000000e+01	 8.825358e+01
5.100000e+01	 8.816797e+01
5.200000e+01	 8.522295e+01
5.300000e+01	 8.923085e+01
5.400000e+01	 8.820484e+01
5.500000e+01	 8.922672e+01
5.600000e+01	 8.918418e+01
5.700000e+01	 8.828847e+01
5.800000e+01	 8.812785e+01
5.900000e+01	 8.927745e+01
6.000000e+01	 8.521337e+01
6.100000e+01	 8.420171e+01
6.200000e+01	 8.919831e+01
6.300000e+01	 8.814602e+01
6.400000e+01	 8.930184e+01
6.500000e+01	 8.633950e+01
6.600000e+01	 8.824957e+01
6.700000e+01	 8.821608e+01
6.800000e+01	 8.715115e+01
6.900000e+01	 8.825630e+01
7.000000e+01	 8.932043e+01
7.100000e+01	 8.831339e+01
7.200000e+01	 8.810111e+01
7.300000e+01	 8.731684e+01
7.400000e+01	 8.906924e+01
7.500000e+01	 8.923038e+01
7.600000e+01	 8.513392e+01
7.700000e+01	 8.818932e+01
7.800000e+01	 8.929371e+01
7.900000e+01	 8.918649e+01
8.000000e+01	 8.727448e+01
8.100000e+01	 8.921380e+01
8.200000e+01	 8.929127e+01
8.300000e+01	 8.335978e+01
8.400000e+01	 8.921676e+01
8.500000e+01	 8.915638e+01
8.600000e+01	 8.930389e+01
8.700000e+01	 8.929290e+01
8.800000e+01	 8.809920e+01
8.900000e+01	 8.625552e+01
9.000000e+01	 8.726074e+01
9.100000e+01	 8.816983e+01
9.200000e+01	 8.812265e+01
9.300000e+01	 8.817920e+01
9.400000e+01	 8.919663e+01
9.500000e+01	 8.830791e+01
9.600000e+01	 8.921487e+01
9.700000e+01	 8.516428e+01
9.800000e+01	 8.824636e+01
9.900000e+01	 8.926519e+01
1.000000e+02	 8.620407e+01


==> V_Q.dat <==
1.000000e+00	 9.456615e+01
2.000000e+00	 9.456615e+01
3.000000e+00	 9.456615e+01
4.000000e+00	 9.456615e+01
5.000000e+00	 9.055614e+01
6.000000e+00	 9.456615e+01
7.000000e+00	 9.258344e+01
8.000000e+00	 9.258344e+01
9.000000e+00	 9.258344e+01
1.000000e+01	 9.456615e+01
1.100000e+01	 9.258344e+01
1.200000e+01	 9.456615e+01
1.300000e+01	 9.456615e+01
1.400000e+01	 9.258344e+01
1.500000e+01	 9.456615e+01
1.600000e+01	 9.456615e+01
1.700000e+01	 9.258344e+01
1.800000e+01	 9.055614e+01
1.900000e+01	 9.456615e+01
2.000000e+01	 9.055614e+01
2.100000e+01	 9.456615e+01
2.200000e+01	 9.456615e+01
2.300000e+01	 9.456615e+01
2.400000e+01	 9.258344e+01
2.500000e+01	 9.456615e+01
2.600000e+01	 9.258344e+01
2.700000e+01	 9.456615e+01
2.800000e+01	 9.258344e+01
2.900000e+01	 9.456615e+01
3.000000e+01	 9.456615e+01
3.100000e+01	 9.258344e+01
3.200000e+01	 9.258344e+01
3.300000e+01	 9.456615e+01
3.400000e+01	 9.456615e+01
3.500000e+01	 9.456615e+01
3.600000e+01	 9.258344e+01
3.700000e+01	 9.456615e+01
3.800000e+01	 9.456615e+01
3.900000e+01	 9.456615e+01
4.000000e+01	 9.456615e+01
4.100000e+01	 9.258344e+01
4.200000e+01	 9.258344e+01
4.300000e+01	 9.456615e+01
4.400000e+01	 9.456615e+01
4.500000e+01	 9.456615e+01
4.600000e+01	 9.456615e+01
4.700000e+01	 9.456615e+01
4.800000e+01	 9.456615e+01
4.900000e+01	 9.456615e+01
5.000000e+01	 9.456615e+01
5.100000e+01	 9.456615e+01
5.200000e+01	 9.055614e+01
5.300000e+01	 9.456615e+01
5.400000e+01	 9.456615e+01
5.500000e+01	 9.456615e+01
5.600000e+01	 9.456615e+01
5.700000e+01	 9.456615e+01
5.800000e+01	 9.456615e+01
5.900000e+01	 9.456615e+01
6.000000e+01	 9.055614e+01
6.100000e+01	 9.055614e+01
6.200000e+01	 9.456615e+01
6.300000e+01	 9.456615e+01
6.400000e+01	 9.456615e+01
6.500000e+01	 9.258344e+01
6.600000e+01	 9.456615e+01
6.700000e+01	 9.456615e+01
6.800000e+01	 9.258344e+01
6.900000e+01	 9.456615e+01
7.000000e+01	 9.456615e+01
7.100000e+01	 9.456615e+01
7.200000e+01	 9.456615e+01
7.300000e+01	 9.258344e+01
7.400000e+01	 9.456615e+01
7.500000e+01	 9.456615e+01
7.600000e+01	 9.055614e+01
7.700000e+01	 9.456615e+01
7.800000e+01	 9.456615e+01
7.900000e+01	 9.456615e+01
8.000000e+01	 9.258344e+01
8.100000e+01	 9.456615e+01
8.200000e+01	 9.456615e+01
8.300000e+01	 8.859828e+01
8.400000e+01	 9.456615e+01
8.500000e+01	 9.456615e+01
8.600000e+01	 9.456615e+01
8.700000e+01	 9.456615e+01
8.800000e+01	 9.456615e+01
8.900000e+01	 9.258344e+01
9.000000e+01	 9.258344e+01
9.100000e+01	 9.456615e+01
9.200000e+01	 9.456615e+01
9.300000e+01	 9.456615e+01
9.400000e+01	 9.456615e+01
9.500000e+01	 9.456615e+01
9.600000e+01	 9.456615e+01
9.700000e+01	 9.055614e+01
9.800000e+01	 9.456615e+01
9.900000e+01	 9.456615e+01
1.000000e+02	 9.258344e+01


==> V_Qv.dat <==
1.000000e+00	 9.341699e+01
2.000000e+00	 9.341699e+01
3.000000e+00	 9.341699e+01
4.000000e+00	 9.341699e+01
5.000000e+00	 9.055614e+01
6.000000e+00	 9.341699e+01
7.000000e+00	 9.055614e+01
8.000000e+00	 9.055614e+01
9.000000e+00	 9.055614e+01
1.000000e+01	 9.341699e+01
1.100000e+01	 9.055614e+01
1.200000e+01	 9.341699e+01
1.300000e+01	 9.341699e+01
1.400000e+01	 9.055614e+01
1.500000e+01	 9.341699e+01
1.600000e+01	 9.341699e+01
1.700000e+01	 9.055614e+01
1.800000e+01	 9.055614e+01
1.900000e+01	 9.341699e+01
2.000000e+01	 9.055614e+01
2.100000e+01	 9.341699e+01
2.200000e+01	 9.341699e+01
2.300000e+01	 9.341699e+01
2.400000e+01	 9.055614e+01
2.500000e+01	 9.341699e+01
2.600000e+01	 9.055614e+01
2.700000e+01	 9.341699e+01
2.800000e+01	 9.055614e+01
2.900000e+01	 9.341699e+01
3.000000e+01	 9.341699e+01
3.100000e+01	 9.055614e+01
3.200000e+01	 9.055614e+01
3.300000e+01	 9.341699e+01
3.400000e+01	 9.341699e+01
3.500000e+01	 9.341699e+01
3.600000e+01	 9.055614e+01
3.700000e+01	 9.341699e+01
3.800000e+01	 9.341699e+01
3.900000e+01	 9.341699e+01
4.000000e+01	 9.341699e+01
4.100000e+01	 9.055614e+01
4.200000e+01	 9.055614e+01
4.300000e+01	 9.341699e+01
4.400000e+01	 9.341699e+01
4.500000e+01	 9.341699e+01
4.600000e+01	 9.341699e+01
4.700000e+01	 9.341699e+01
4.800000e+01	 9.341699e+01
4.900000e+01	 9.341699e+01
5.000000e+01	 9.341699e+01
5.100000e+01	 9.341699e+01
5.200000e+01	 9.055614e+01
5.300000e+01	 9.341699e+01
5.400000e+01	 9.341699e+01
5.500000e+01	 9.341699e+01
5.600000e+01	 9.341699e+01
5.700000e+01	 9.341699e+01
5.800000e+01	 9.341699e+01
5.900000e+01	 9.341699e+01
6.000000e+01	 9.055614e+01
6.100000e+01	 9.055614e+01
6.200000e+01	 9.341699e+01
6.300000e+01	 9.341699e+01
6.400000e+01	 9.341699e+01
6.500000e+01	 9.055614e+01
6.600000e+01	 9.341699e+01
6.700000e+01	 9.341699e+01
6.800000e+01	 9.055614e+01
6.900000e+01	 9.341699e+01
7.000000e+01	 9.341699e+01
7.100000e+01	 9.341699e+01
7.200000e+01	 9.341699e+01
7.300000e+01	 9.055614e+01
7.400000e+01	 9.341699e+01
7.500000e+01	 9.341699e+01
7.600000e+01	 9.055614e+01
7.700000e+01	 9.341699e+01
7.800000e+01	 9.341699e+01
7.900000e+01	 9.341699e+01
8.000000e+01	 9.055614e+01
8.100000e+01	 9.341699e+01
8.200000e+01	 9.341699e+01
8.300000e+01	 8.851310e+01
8.400000e+01	 9.341699e+01
8.500000e+01	 9.341699e+01
8.600000e+01	 9.341699e+01
8.700000e+01	 9.341699e+01
8.800000e+01	 9.341699e+01
8.900000e+01	 9.055614e+01
9.000000e+01	 9.055614e+01
9.100000e+01	 9.341699e+01
9.200000e+01	 9.341699e+01
9.300000e+01	 9.341699e+01
9.400000e+01	 9.341699e+01
9.500000e+01	 9.341699e+01
9.600000e+01	 9.341699e+01
9.700000e+01	 9.055614e+01
9.800000e+01	 9.341699e+01
9.900000e+01	 9.341699e+01
1.000000e+02	 9.055614e+01


==> V_pol.dat <==
1.000000e+00	 8.783904e+01
2.000000e+00	 8.780983e+01
3.000000e+00	 8.683713e+01
4.000000e+00	 8.675025e+01
5.000000e+00	 8.366928e+01
6.000000e+00	 8.690906e+01
7.000000e+00	 8.477243e+01
8.000000e+00	 8.483671e+01
9.000000e+00	 8.483118e+01
1.000000e+01	 8.682634e+01
1.100000e+01	 8.580276e+01
1.200000e+01	 8.683247e+01
1.300000e+01	 8.669003e+01
1.400000e+01	 8.573692e+01
1.500000e+01	 8.772942e+01
1.600000e+01	 8.785636e+01
1.700000e+01	 8.486433e+01
1.800000e+01	 8.277314e+01
1.900000e+01	 8.776313e+01
2.000000e+01	 8.375316e+01
2.100000e+01	 8.672421e+01
2.200000e+01	 8.679426e+01
2.300000e+01	 8.785294e+01
2.400000e+01	 8.477189e+01
2.500000e+01	 8.684148e+01
2.600000e+01	 8.576841e+01
2.700000e+01	 8.779660e+01
2.800000e+01	 8.570917e+01
2.900000e+01	 8.778676e+01
3.000000e+01	 8.782743e+01
3.100000e+01	 8.575648e+01
3.200000e+01	 8.478340e+01
3.300000e+01	 8.793963e+01
3.400000e+01	 8.776921e+01
3.500000e+01	 8.693316e+01
3.600000e+01	 8.483085e+01
3.700000e+01	 8.662370e+01
3.800000e+01	 8.789384e+01
3.900000e+01	 8.779937e+01
4.000000e+01	 8.770729e+01
4.100000e+01	 8.477487e+01
4.200000e+01	 8.571233e+01
4.300000e+01	 8.684427e+01
4.400000e+01	 8.673437e+01
4.500000e+01	 8.662982e+01
4.600000e+01	 8.683297e+01
4.700000e+01	 8.685567e+01
4.800000e+01	 8.781418e+01
4.900000e+01	 8.673888e+01
5.000000e+01	 8.683343e+01
5.100000e+01	 8.674216e+01
5.200000e+01	 8.266157e+01
5.300000e+01	 8.781391e+01
5.400000e+01	 8.672268e+01
5.500000e+01	 8.668064e+01
5.600000e+01	 8.775582e+01
5.700000e+01	 8.684613e+01
5.800000e+01	 8.669112e+01
5.900000e+01	 8.782131e+01
6.000000e+01	 8.365359e+01
6.100000e+01	 8.277302e+01
6.200000e+01	 8.774585e+01
6.300000e+01	 8.670472e+01
6.400000e+01	 8.787688e+01
6.500000e+01	 8.488780e+01
6.600000e+01	 8.682265e+01
6.700000e+01	 8.676210e+01
6.800000e+01	 8.471380e+01
6.900000e+01	 8.680833e+01
7.000000e+01	 8.683516e+01
7.100000e+01	 8.684944e+01
7.200000e+01	 8.666839e+01
7.300000e+01	 8.482437e+01
7.400000e+01	 8.761085e+01
7.500000e+01	 8.774084e+01
7.600000e+01	 8.369952e+01
7.700000e+01	 8.676002e+01
7.800000e+01	 8.787286e+01
7.900000e+01	 8.775637e+01
8.000000e+01	 8.485543e+01
8.100000e+01	 8.779539e+01
8.200000e+01	 8.784696e+01
8.300000e+01	 8.182932e+01
8.400000e+01	 8.682580e+01
8.500000e+01	 8.771660e+01
8.600000e+01	 8.786441e+01
8.700000e+01	 8.774317e+01
8.800000e+01	 8.667792e+01
8.900000e+01	 8.481104e+01
9.000000e+01	 8.581171e+01
9.100000e+01	 8.673417e+01
9.200000e+01	 8.668226e+01
9.300000e+01	 8.674647e+01
9.400000e+01	 8.775448e+01
9.500000e+01	 8.687601e+01
9.600000e+01	 8.676751e+01
9.700000e+01	 8.374036e+01
9.800000e+01	 8.678373e+01
9.900000e+01	 8.780969e+01
1.000000e+02	 8.475641e+01


==> V_polv.dat <==
1.000000e+00	 8.665460e+01
2.000000e+00	 8.660263e+01
3.000000e+00	 8.565206e+01
4.000000e+00	 8.558494e+01
5.000000e+00	 8.246710e+01
6.000000e+00	 8.571306e+01
7.000000e+00	 8.356666e+01
8.000000e+00	 8.368752e+01
9.000000e+00	 8.259080e+01
1.000000e+01	 8.558712e+01
1.100000e+01	 8.460346e+01
1.200000e+01	 8.567065e+01
1.300000e+01	 8.545872e+01
1.400000e+01	 8.258844e+01
1.500000e+01	 8.651844e+01
1.600000e+01	 8.665373e+01
1.700000e+01	 8.248806e+01
1.800000e+01	 8.156573e+01
1.900000e+01	 8.656533e+01
2.000000e+01	 8.256029e+01
2.100000e+01	 8.550930e+01
2.200000e+01	 8.556344e+01
2.300000e+01	 8.662728e+01
2.400000e+01	 8.358148e+01
2.500000e+01	 8.563702e+01
2.600000e+01	 8.258387e+01
2.700000e+01	 8.659069e+01
2.800000e+01	 8.446707e+01
2.900000e+01	 8.659737e+01
3.000000e+01	 8.665533e+01
3.100000e+01	 8.456456e+01
3.200000e+01	 8.357664e+01
3.300000e+01	 8.680888e+01
3.400000e+01	 8.659434e+01
3.500000e+01	 8.571988e+01
3.600000e+01	 8.367359e+01
3.700000e+01	 8.543474e+01
3.800000e+01	 8.671657e+01
3.900000e+01	 8.658813e+01
4.000000e+01	 8.647253e+01
4.100000e+01	 8.162646e+01
4.200000e+01	 8.449188e+01
4.300000e+01	 8.567629e+01
4.400000e+01	 8.556211e+01
4.500000e+01	 8.542155e+01
4.600000e+01	 8.565522e+01
4.700000e+01	 8.566915e+01
4.800000e+01	 8.663670e+01
4.900000e+01	 8.550439e+01
5.000000e+01	 8.562665e+01
5.100000e+01	 8.552474e+01
5.200000e+01	 8.146061e+01
5.300000e+01	 8.662993e+01
5.400000e+01	 8.549721e+01
5.500000e+01	 8.549856e+01
5.600000e+01	 8.653565e+01
5.700000e+01	 8.566387e+01
5.800000e+01	 8.550374e+01
5.900000e+01	 8.659827e+01
6.000000e+01	 8.246612e+01
6.100000e+01	 8.157342e+01
6.200000e+01	 8.656549e+01
6.300000e+01	 8.551415e+01
6.400000e+01	 8.668284e+01
6.500000e+01	 8.159730e+01
6.600000e+01	 8.558257e+01
6.700000e+01	 8.553264e+01
6.800000e+01	 8.350868e+01
6.900000e+01	 8.563319e+01
7.000000e+01	 8.565122e+01
7.100000e+01	 8.570654e+01
7.200000e+01	 8.546053e+01
7.300000e+01	 8.365018e+01
7.400000e+01	 8.641567e+01
7.500000e+01	 8.651285e+01
7.600000e+01	 8.245887e+01
7.700000e+01	 8.558407e+01
7.800000e+01	 8.667190e+01
7.900000e+01	 8.655235e+01
8.000000e+01	 8.369344e+01
8.100000e+01	 8.660343e+01
8.200000e+01	 8.668974e+01
8.300000e+01	 8.064776e+01
8.400000e+01	 8.564376e+01
8.500000e+01	 8.651046e+01
8.600000e+01	 8.666636e+01
8.700000e+01	 8.654685e+01
8.800000e+01	 8.550271e+01
8.900000e+01	 8.357071e+01
9.000000e+01	 8.164838e+01
9.100000e+01	 8.551917e+01
9.200000e+01	 8.553672e+01
9.300000e+01	 8.562349e+01
9.400000e+01	 8.656991e+01
9.500000e+01	 8.564843e+01
9.600000e+01	 8.556799e+01
9.700000e+01	 8.254470e+01
9.800000e+01	 8.561092e+01
9.900000e+01	 8.664450e+01
1.000000e+02	 8.358325e+01

